Attention-Based Models for Speech Recognition

Recurrent sequence generators conditioned on input data through an attention mechanism have recently shown very good performance on a range of tasks in- cluding machine translation, handwriting synthesis and image caption gen- eration. We extend the attention-mechanism with features needed for speech recognition. We show that while an adaptation of the model used for machine translation in reaches a competitive 18.7% phoneme error rate (PER) on the TIMIT phoneme recognition task, it can only be applied to utterances which are roughly as long as the ones it was trained on. We offer a qualitative explanation of this failure and propose a novel and generic method of adding location-awareness to the attention mechanism to alleviate this issue. The new method yields a model that is robust to long inputs and achieves 18% PER in single utterances and 20% in 10-times longer (repeated) utterances. Finally, we propose a change to the at- tention mechanism that prevents it from concentrating too much on single frames, which further reduces PER to 17.6% level.

==> extras/alignment_width_nll.txt <==
          ref_pos_iqr                          ref_phone_pos_std                            ref_nll                        
model        Baseline  Conv Feats Smooth Focus          Baseline Conv Feats Smooth Focus   Baseline Conv Feats Smooth Focus
ref_phone                                                                                                                  
<eol>      119.484375  134.489583   145.729167         99.636297  96.140054    98.652572   0.000004   0.000001     0.000001
h#           3.664062    7.325521    79.005208          8.421991  29.550443    55.206908   0.000071   0.000059     0.000482
k            2.024242    3.236364     1.800000          5.239145  16.458188    17.427624   0.000119   0.000113     0.000080
p            1.676471    2.852941     1.742647          4.395473  20.811645    21.406903   0.000224   0.000211     0.000132
b            1.606061    4.681818     1.833333          5.133737  18.716539    19.669718   0.000405   0.000273     0.000433
t            1.171123    3.401070     2.914439          4.571055  20.210023    20.364497   0.000461   0.000820     0.001363
kcl          2.091371    3.690355     2.385787          4.780832  18.728650    18.261609   0.000794   0.003031     0.002350
jh           1.333333    1.857143     2.285714          3.125658  20.313750    18.247045   0.000821   0.000851     0.000393
g            1.484848    1.727273     1.575758          5.861924  19.040013    19.229434   0.001075   0.000711     0.000448
sh           2.074627    2.746269     2.850746          4.425939  17.959359    17.168180   0.001090   0.002033     0.002153
w            2.458333    4.173611     3.201389          4.482102  17.736775    17.574996   0.002511   0.002300     0.006003
ey           2.780702    3.605263     3.526316          4.447605  14.918341    12.977053   0.002808   0.007959     0.011545
pcl          1.862319    3.492754     2.311594          4.538212  18.846481    17.862265   0.003373   0.005977     0.019838
v            2.161290    4.924731    10.763441          3.850447  14.976743    18.229253   0.003914   0.006914     0.006961
ch           1.350000    2.000000     2.200000          3.500641  16.640465    15.910224   0.004219   0.002362     0.009463
gcl          1.876712    2.917808     2.589041          4.543444  18.869722    18.475601   0.004437   0.005049     0.008325
r            2.040741    3.174074     2.829630          4.198240  17.830464    15.586680   0.004502   0.008484     0.006965
l            2.517094    4.376068     3.555556          4.990924  18.554031    16.788615   0.005046   0.008961     0.010811
s            1.971963    4.922118     4.610592          4.871290  21.448541    19.710340   0.005409   0.014580     0.010416
tcl          1.681159    3.496377     3.688406          5.060927  19.100370    19.382600   0.005415   0.015619     0.016182
n            2.225705    3.300940     3.062696          5.857788  17.540799    19.296612   0.006077   0.005601     0.009810
m            2.520000    4.220000     3.710000          5.419800  17.316115    19.566294   0.006661   0.005310     0.011623
z            2.165746    3.911602     4.248619          4.397769  19.472870    19.427071   0.007440   0.012925     0.012073
ay           2.752809    4.808989     3.314607          3.672348  12.289062     9.974264   0.007505   0.024607     0.011190
f            2.366412    5.007634     2.625954          4.845813  17.942683    14.811078   0.008031   0.033147     0.024307
dh           1.851562    2.195312     2.265625          4.055481  13.050884    17.397600   0.008320   0.019221     0.063340
dx           1.777778    2.088889     2.133333          3.897931  13.340690    14.149998   0.008978   0.008223     0.007120
bcl          1.732143    4.696429     2.348214          4.742508  17.108041    15.183663   0.009511   0.016885     0.011234
ng           3.450980    4.921569     2.686275          5.404906  19.524814    21.093918   0.009598   0.016637     0.019369
iy           2.061728    4.004115     5.012346          3.811624  13.848773    14.390344   0.016602   0.027725     0.022684
d            1.300885    2.946903     3.734513          3.972729  16.566826    19.066691   0.017844   0.011435     0.004998
aw           2.133333    3.566667     3.533333          3.656677  13.285532    12.964673   0.027265   0.022489     0.039011
dcl          1.881720    3.510753     4.150538          4.957782  18.343577    17.913826   0.037074   0.044175     0.048531
y            2.440000    3.120000     3.000000          3.981355  14.814766    12.798327   0.048384   0.061328     0.042368
zh           2.200000    4.300000     3.100000          4.646092  20.485373    17.311023   0.051299   0.333678     0.117444
ao           2.278351    3.402062     3.659794          3.479530  14.976200    14.294557   0.098324   0.061811     0.084890
pau          3.847826    7.869565    21.673913          8.178754  31.865267    34.992331   0.102435   0.144961     0.066289
hh           2.479167    3.104167     3.666667          4.787667  13.157679    20.443674   0.107825   0.051530     0.080929
ow           2.977528    2.865169     4.134831          3.652102  11.774275    11.112904   0.108818   0.057724     0.075860
aa           2.167939    3.351145     3.251908          4.192181  13.531964    11.124912   0.135733   0.198246     0.131574
ae           2.600000    4.980952     3.961905          4.170938  15.951636    16.406129   0.148054   0.188051     0.153092
uw           1.545455    2.863636     2.863636          3.222539  11.296262     9.871751   0.148920   0.439702     0.345084
hv           6.137931   11.137931     3.551724          7.670828  18.578750    16.865540   0.175931   0.125609     0.111598
epi          1.734694    2.612245     2.510204          4.238751  18.399252    15.850720   0.227380   0.222688     0.152764
eh           2.084656    2.894180     4.544974          4.384539  15.254462    15.798085   0.242853   0.266956     0.238078
ah           1.903704    4.762963     2.733333          4.101898  16.112432    14.212942   0.263091   0.285613     0.389683
q            2.194915    2.644068     8.923729          5.182057  16.927953    25.370373   0.287915   0.129820     0.178252
nx           1.405405    2.324324     2.702703          3.605650  14.236880    14.070444   0.307707   0.571134     0.547036
el           1.824561    2.403509     2.912281          5.080122  14.641697    17.578428   0.308146   0.477536     0.359389
axr          2.482270    2.702128     2.418440          4.301428  15.688495    15.332026   0.330712   0.473299     0.341346
ix           1.806366    2.859416     3.042440          4.386065  14.018688    15.325098   0.392476   0.455723     0.475934
ax           1.715116    3.151163     3.703488          3.952879  13.554196    14.613363   0.413996   0.559945     0.506731
th           1.921053    2.526316     2.263158          5.239486  14.112254    15.051776   0.416681   0.069358     0.171790
er           2.505376    2.892473     2.569892          4.279759  14.912890    11.853750   0.420086   0.214585     0.342452
ux           1.788462    2.942308     2.769231          4.059767  15.393328    12.332582   0.478639   0.342603     0.896256
ih           1.886700    4.226601     3.546798          4.174074  14.820056    15.095542   0.505537   0.452555     0.531089
oy           2.000000    3.562500     3.125000          3.021658  11.413014    10.297907   0.612350   1.192445     0.431181
en           2.068966    2.310345     2.206897          6.481753  16.912842    18.229363   0.759944   0.400070     0.611665
uh           1.655172    2.448276     2.103448          2.898347  10.099543     9.115073   0.939095   1.257289     1.648501
ax-h         1.500000    2.642857     2.571429          5.940143  12.445322    16.070285   1.546593   1.409168     1.321904
em           1.500000    1.750000     2.250000          4.133370  17.958310    21.519908   3.924425   3.850940     4.725226
eng          2.000000    1.000000     3.000000          2.797963  12.066201     8.608407  11.431525  15.942385    14.556090

